Homogeneity and Sub-homogeneity Pursuit: Iterative Complement Clustering PCA

Principal component analysis (PCA), the most popular dimension-reduction technique, has been used to analyze high-dimensional data in many areas. It discovers the homogeneity within the data and creates a reduced feature space to capture as much information as possible from the original data. However, in the presence of a group structure of the data, PCA often fails to identify the group-specific pattern, which is known as sub-homogeneity in this study. Group-specific information that is missed can result in an unsatisfactory representation of the data from a particular group. It is important to capture both homogeneity and sub-homogeneity in high-dimensional data analysis, but this poses a great challenge. In this study, we propose a novel iterative complement-clustering principal component analysis (CPCA) to iteratively estimate the homogeneity and sub-homogeneity. A principal component regression based clustering method is also introduced to provide reliable information about clusters. Theoretically, this study shows that our proposed clustering approach can correctly identify the cluster membership under certain conditions. The simulation study and real analysis of the stock return data confirm the superior performance of our proposed methods.

==> MVPresults.txt <==
             rs.std      rs.ir  rs.sharpe
CPCA_I  0.008266682 0.12016981 0.11185665
CPCA_F  0.008461283 0.15138577 0.14326380
CPCA_Is 0.007579489 0.14064691 0.13158003
CPCA_Fs 0.008009968 0.09332812 0.08474852
PCA     0.009646730 0.10656821 0.09944431
POET    0.008602065 0.14776763 0.13977859

             rs.std      rs.ir  rs.sharpe
CPCA_I  0.008126171 0.13072359 0.12226668
CPCA_F  0.008335379 0.15136094 0.14311629
CPCA_Is 0.007480602 0.13537842 0.12619169
CPCA_Fs 0.007902203 0.08521552 0.07651892
PCA     0.009434617 0.10728963 0.10000557
POET    0.008448967 0.15878905 0.15065524

==> table1.txt <==
\renewcommand\arraystretch{1}
\begin{table}[!htbp] \centering 
	\caption{Averages (standard errors) of ARI, total number of principal components selected (No.PCs), and MSPE for Example 1, 2, 3, and 4.}
    \label{simulation results} 
	\begin{tabular}{@{\extracolsep{5pt}} lrcccc} 
		\\[-1.8ex]\hline 
		\hline \\[-1.8ex] 
       & Method      & Example 1 & Example 2 & Example 3 & Example 4 \\ \hline
ARI & CPCA\_I &  0.52 &  0.44 &  0.73 &  0.77 \\ 
 &  & (0.30) & (0.24) & (0.15) & (0.11) \\ 
 & CPCA\_F &  0.49 &  0.42 &  0.75 &  0.82 \\ 
 &  & (0.29) & (0.27) & (0.14) & (0.11) \\ 
No.PCs & CPCA\_I & 24.36 & 16.90 & 30.96 & 12.22 \\ 
 &  & (6.16) & (5.14) & (6.53) & (1.88) \\ 
 & CPCA\_F & 21.22 & 14.64 & 27.78 & 10.12 \\ 
 &  & (7.70) & (4.87) & (6.89) & (1.15) \\ 
 & PCA &  5.65 &  3.00 &  2.95 &  6.54 \\ 
 &  & (4.04) & (1.32) & (0.31) & (2.56) \\ 
MSRE & CPCA\_I &  0.37 &  0.45 &  0.34 &  0.26 \\ 
 &  & (0.20) & (0.22) & (0.16) & (0.05) \\ 
 & CPCA\_F &  0.38 &  0.47 &  0.33 &  0.26 \\ 
 &  & (0.17) & (0.22) & (0.07) & (0.04) \\ 
 & PCA &  1.32 &  2.00 &  1.82 &  0.54 \\ 
 &  & (0.67) & (0.60) & (0.17) & (0.24) \\ 
		\hline \\[-1.8ex] 
	\end{tabular} 
\end{table} 

==> table2.txt <==
\renewcommand\arraystretch{1}
\begin{table}[!htbp] \centering 
	\caption{Averages (standard errors) of  MSPE and $\|\widehat{\Sigma} - \Sigma\|_\text{F}^2$  for Example 1, 2, and 3.}
	\label{application results} 
	\begin{tabular}{@{\extracolsep{5pt}} lrccc} 
		\\[-1.8ex]\hline 
		\hline \\[-1.8ex]
                                           & Method  & Example 1 & Example 2 & Example 3 \\ \hline
MSPE & CPCA\_I &  3.27 &   5.30 &   4.65 \\ 
 &  & ( 2.14) & ( 4.21) & ( 4.92) \\ 
 & CPCA\_F &  2.95 &   4.90 &   4.22 \\ 
 &  & ( 1.92) & ( 4.12) & ( 4.94) \\ 
 & PCA &  5.55 &   6.67 &   6.32 \\ 
 &  & ( 2.37) & ( 2.03) & ( 1.43) \\ 
 & CPCA\_I\_g &  2.38 &   3.66 &   2.43 \\ 
 &  & ( 1.27) & ( 2.13) & ( 1.18) \\ 
 & CPCA\_F\_g &  2.30 &   3.61 &   2.40 \\ 
 &  & ( 1.23) & ( 2.10) & ( 1.19) \\ 
$\|\widehat{\Sigma} - \Sigma\|_\text{F}^2$ & CPCA\_I & 85.92 & 108.55 & 111.71 \\ 
 &  & (14.83) & (25.05) & (13.57) \\ 
 & CPCA\_F & 86.41 & 108.80 & 111.52 \\ 
 &  & (14.01) & (24.71) & (13.33) \\ 
 & PCA & 93.40 & 123.95 & 128.53 \\ 
 &  & (12.83) & (31.88) & (16.77) \\ 
 & POET & 91.28 & 119.71 & 125.01 \\ 
 &  & (11.87) & (30.49) & (16.46) \\ 
		\hline \\[-1.8ex] 
	\end{tabular} 
\end{table} 
